The GAPS Programme with HARPS-N at TNG. XXXVII. A precise density measurement of the young ultra-short period planet TOI-1807 b

Great strides have been made in recent years in the understanding of the mechanisms involved in the formation and evolution of planetary systems; despite this, many observational facts still do not have an explanation. A great contribution to the study of planetary formation processes comes from the study of young, low-mass planets, with short orbital periods. In the last years, the TESS satellite has identified many planets of this kind, and their characterization is mandatory to understand how they formed and evolved. Within the framework of the GAPS project, we performed the validation and characterization of the ultra-short period planet (USPP) TOI-1807b, orbiting its young host star BD+39 2643 (~300 Myr) in only 13 hours. This is the youngest USPP discovered so far. Thanks to a joint modeling of the stellar activity and planetary signals in the TESS light curve and in HARPS-N radial-velocity measurements, combined with accurate estimation of stellar parameters, we validated the planetary nature of TOI-1807b and measured its orbital and physical parameters. By using astrometric, photometric, and spectroscopic observations we found that BD+39 2643 is a young, active K dwarf star, member of a 300+/-80 Myr old moving group and that it rotates in Prot=8.8+/-0.1 days. This star hosts an USPP with an orbital period of only P_b=0.54937+/-0.00001 d. Thanks to the exquisite photometric and spectroscopic series, and the accurate information on the stellar activity, we measured both the radius and the mass of TOI-1807b with high precision, obtaining R_b=1.37+/-0.09 R_Earth and M_b=2.57+/-0.50 M_Earth. These planet parameters correspond to a rocky planet with an Earth-like density and no extended H/He envelope. From the analysis of the age-R_P distribution for planets with well measured ages, we inferred that TOI-1807b may have already lost a large part of its atmosphere during its 300 Myr life.

==> electronic_material/tableB1.txt <==
ID   TIC   RA(J2000.0) DEC(J2000.0) G[mag]  (G-K)0  P sigma_P   grade  EW_Li sigma_EW_Li  Coeval 
HD 123                    604446831    1.565889    58.4367      6.196     1.860      9.67    0.21    A                      N?      
UCAC4 180-001659          231019115   27.274584   -54.1992     12.209     3.353                                             N?    
HD 17250C                 318841149   41.469222     5.4901     12.588     3.400        20    4       B                      N?    
HD 18414                   91556441   44.175443   -30.8602      8.756     1.583       999   999      C                      N?    
Wolf 140                  416098108   49.529217    42.6692     12.178     3.739                                             N    
HD 20776                   44628969   49.912190   -34.0237      9.077     1.692       999   999      C                      N?    
2MASS J03550477-1032415    55441420   58.769894   -10.5449     17.529     5.550       999   999      C                      N    
HD 26413                  152473055   62.141159   -45.8648      6.540     0.945     0.395    0.003   A                      ?    
ASAS J041255-1418.6       332660818   63.232301   -14.3164     11.914     3.276      7.34    1.05    A     0       0.0      Y?   
HD 34652                  317383399   65.319224   -87.8129      7.384     0.952     1.753    0.026   A                      Y?    
HD 27857                  470480305   66.609138    52.5048      7.893     0.659      12.9    3.3     A                      N    
UCAC2 20545888             33062967   88.514907   -27.3237     12.496     3.493        21    9       B                      N    
UCAC2 9643914             238088359   105.01363   -51.3543     12.568     3.467      2.82    0.10    A                      Y?    
GSC 08558-01964           294154590   107.74969   -56.5499      8.108     1.397                                             ?    
HD 72687                  283397452   128.31408   -29.9566      8.107     1.395      3.87    0.31    A                      N?    
HD 76332                  126312524   134.09563    28.6679      8.416     1.569      10.8    2.1     A    49.9     1.0      N?    
TYC 3430-1344-1           456344030   136.24858    50.4177      9.854     1.941      10.6    2.9     A                      ?    
TYC 6621-759-1            309024402   151.10760   -26.2086     10.889     2.557        23    8       B                      N?    
TYC 4144-944-1            355868825   157.00903    60.0963     10.304     2.177      11.4    2.9     A                      ?    
40 LMi                    241197867   160.75784    26.3256      5.483     0.432                                             Y?    
UCAC4 562-049479           95776155   160.78268    22.3020     12.197     3.178      13.0    3.0     A                      ?    
LP 373-35                  84925818   164.26578    22.2889     14.797     4.449        18    6       B                      N    
2MASS J11155546+4049569   450332591   168.98113    40.8325     13.686     3.655      4.72    0.41    A                      Y    
HD 99419                    3901189   171.61328    20.5181      7.788     1.302                           54.8     1.6      N    
HD 103928                  99302268   179.52989    32.2739      6.344     0.744                                             N?    
HD 103928B                 99302269   179.52800    32.2728     12.154     3.466                                             N?    
17 Vir                    377227654   185.63349    05.3054      6.326     1.169                                             N    
17 Vir B                  377227655   185.63126    05.3108      9.016     2.274                                             N    
TYC 4394-114-1            148910632   185.83058    67.9022     10.827     2.437      10.5    0.2     A                      Y?    
TIC 40560697               40560697   185.91647   -14.9889     12.261     3.481       999   999      C                      N?    
LX Com                    450335652   192.91004    25.5088      8.840     1.846      7.80    0.56    A    78.8     4.7      Y?   
BD+26 2401                156514310   193.00904    25.4566      9.436     2.489        20    3       B     5.6     0.7      Y?   
L68-145                   361397288   193.62125   -74.5023     11.021     3.293        20    3       A                      N?    
GJ 490A                   950125199   194.41755    35.2250      9.765     3.210      3.37    0.21    A    25.8     105      N?   
HD 112733                  17740825   194.63321    38.2788      8.472     1.620      5.15    0.48    A                      Y?    
HD 112733B                 17740827   194.64583    38.2801      9.002     2.125      5.15    0.48    A   111.9     1.1      Y?   
HD 113414                   1727745   195.91254   -16.3366      7.598     1.147      3.18    0.20    A                      ?    
TOI-1807                  180695581   201.28332    38.9225      9.675     2.105      8.68    0.17    A   104.0     1.0      Y    
HD 117378                 288405352   202.26368    42.2383      7.491     1.244      4.40    0.17    A   102.2     1.5      Y    
TYC 3032-368-1            288487378   203.85894    43.7658     10.489     2.591      12.2    0.3     A                      Y?    
HIP 68732                 135154868   211.04165    20.7591      9.787     2.271      10.0    1.0     B                      Y?    
RX J1419.0+6451           166087190   214.76373    64.8629     13.173     3.614     0.425    0.001   A    0        0.0      Y?   
TOI-2076                   27491137   217.39268    39.7904      8.910     1.820      7.29    0.12    A    89.4     3.0      Y    
HD 127821                 166178883   217.69196    63.1858      5.991     0.976     0.570    0.001   A                      Y?    
HD 129425                 158496710   220.04402    57.7132      7.739     1.159      3.78    0.05    A    79.8     3.0      Y?   
HD 130460                 282855338   221.31925    65.3300      7.092     1.037     1.595    0.005   A                      Y?    
BD+18 2930                345299634   221.73805    18.3003      9.251     1.715                                             Y?    
TYC 2569-1485-1           272610678   229.68640    35.9487     11.070     2.749       999   999      C                      ?    
TYC 2025-810-1            357500019   229.81312    24.3271     10.576     2.574      11.6    2.6     A                      Y?    
HD 137897                 371267644   232.13727    03.1104      9.014     1.505                                             ?    
UCAC4 675-059372          156000373   235.92797    44.8477     12.386     3.372      2.20    0.04    A                      Y?    
TYC 3059-299-1            282941472   236.59651    44.0541     11.226     2.806      6.58    0.40    A                      Y?    
UCAC4 544-056450          307915958   237.91306    18.6732     12.138     3.237      4.05    0.31    A                      Y?    
2MASS J16001203-0230594   168457615   240.05012   -02.5165     11.675     3.254                                             Y?    
LSPM J1604+2331           445889890   241.05512    23.5274     13.317     4.218     0.756    0.005   A                      Y?    
HD 144489                 172712253   241.39598    15.2575      8.524     1.422                           83.3     5.2      N?   
HD 148319                 163915173   246.87854   -10.1429      8.411     1.348                           74.0     7.8      N?   
2MASS J16371518+3331426    57031688   249.31323    33.5285     13.405     3.499      11.5    1.2     A                      ?    
BD-05 4394                 41038121   255.70661   -06.0684     10.052     3.107                                             N?    
$\mu$ Dra                 198355687   256.33385    54.4700      5.513     1.756                                             N?    
TYC 5668-239-1            418673682   266.11879   -13.0744     10.095     3.107                                             ?    
HD 162199                 446245637   267.34646    10.3388      8.174     1.697                                             ?    
2MASS J18153959+1152077   391453943   273.91499    11.8688     12.597     3.517                                             ?    
HD 168746                  18097734   275.45743   -11.9227      7.772     1.519                                             N    
TYC 460-624-1             449263348   281.29279    06.3378     10.004     3.198                                             ?    
KIC 11087368               26960092   293.46911    48.6578     13.447     3.683       999   999      C                      N?    
2MASS J20144598-2306214    71480177   303.69160   -23.1060     12.792     3.847                                             N?    
1RXS J203300.7+435147     188452312   308.25105    43.8633     -99.99   -99.999                                             ?    
EM* StHA 182              269940990   310.92140   -24.5648     -99.99   -99.999                             5.3     2.5     N?   
HD 198767                 387511797   312.07519    69.1418      7.817     1.265      6.19    0.07    A                      ?    
2MASS J21364848-2200541   441026957   324.20204   -22.0151     12.363     3.382      14.5    3.9     A                      ?    
BD+34 4580                236671835   329.90301    35.6840      9.256     1.955      10.0    1.0     A                      ?    
UCAC4 260-199238          152889010   337.59242   -38.1578     12.392     3.119       999   999      C                      N?    
BD+36 4976                418960381   345.03034    36.9331      9.423     1.954        17    6       B                      N?    
UCAC4 558-143573          436525094   349.12987    21.5425     12.087     3.426                                             N?    
BD+24 4863                269786865   359.36201    25.1090      9.250     1.658                                             ?    


==> electronic_material/tableE1.txt <==
JD-2450000   RV[km/s]  sigma_RV[km/s] logR_HK sigma_logRHK BIS[km/s] 
8974.46441595   -6.8233   0.0015   -4.3814   0.0029    0.0181  
8974.61600577   -6.8231   0.0023   -4.3827   0.0054   -0.0133  
8975.51827612   -6.7910   0.0011   -4.3606   0.0020   -0.0020  
8975.63956639   -6.8383   0.0035   -4.3627   0.0088   -0.0520  
8976.44347286   -6.8679   0.0012   -4.3754   0.0022    0.0555  
8976.65122857   -6.8755   0.0014   -4.3606   0.0029    0.0595  
8977.41639792   -6.8801   0.0011   -4.3669   0.0020    0.0504  
8977.62983603   -6.8708   0.0013   -4.3537   0.0026    0.0366  
8978.44811542   -6.8284   0.0017   -4.3570   0.0035    0.0066  
8978.59219355   -6.8245   0.0011   -4.3514   0.0019    0.0024  
8979.39425788   -6.8082   0.0017   -4.3456   0.0036    0.0235  
8979.62786819   -6.8181   0.0020   -4.3453   0.0046    0.0236  
8983.51984327   -6.8076   0.0024   -4.3816   0.0062    0.0310  
8983.56943540   -6.8009   0.0019   -4.3787   0.0045    0.0229  
8985.41144889   -6.8752   0.0017   -4.3694   0.0037    0.0544  
8985.55519063   -6.8792   0.0017   -4.3677   0.0037    0.0600  
8986.40951622   -6.8659   0.0015   -4.3630   0.0031    0.0412  
8986.57451820   -6.8615   0.0017   -4.3742   0.0038    0.0317  
8988.42992979   -6.8176   0.0013   -4.3363   0.0025    0.0111  
8988.58227026   -6.8182   0.0014   -4.3312   0.0028    0.0224  
8989.43032134   -6.8237   0.0014   -4.3383   0.0027    0.0430  
8989.58069423   -6.8362   0.0015   -4.3403   0.0031    0.0429  
8990.45362751   -6.8639   0.0012   -4.3639   0.0024    0.0716  
8990.60241476   -6.8737   0.0015   -4.3649   0.0031    0.0817  
8992.38380996   -6.8188   0.0025   -4.3809   0.0066    0.0320  
8992.46549471   -6.8067   0.0050   -4.3921   0.0175    0.0205  
8993.40261228   -6.8217   0.0014   -4.3883   0.0030    0.0173  
8993.44472770   -6.8237   0.0013   -4.3943   0.0027    0.0181  
8993.48428541   -6.8244   0.0025   -4.3996   0.0061    0.0174  
8993.52620408   -6.8265   0.0015   -4.3910   0.0031    0.0153  
8993.56836579   -6.8280   0.0013   -4.3813   0.0027    0.0214  
8993.60875678   -6.8300   0.0013   -4.3839   0.0028    0.0262  
9007.40029000   -6.8337   0.0012   -4.3539   0.0021    0.0399  
9007.50066506   -6.8371   0.0009   -4.3339   0.0015    0.0405  
9007.58233770   -6.8431   0.0010   -4.3243   0.0018    0.0411  
9008.39959635   -6.8577   0.0013   -4.3700   0.0025    0.0612  
9008.51021374   -6.8543   0.0010   -4.3707   0.0018    0.0658  
9008.58962957   -6.8576   0.0010   -4.3651   0.0019    0.0617   
9009.40084674   -6.8425   0.0013   -4.3648   0.0025    0.0595   
9009.50183513   -6.8361   0.0013   -4.3519   0.0026    0.0541   
9019.38956783   -6.8125   0.0011   -4.3674   0.0021    0.0153   
9019.45377624   -6.8125   0.0013   -4.3702   0.0025    0.0095   
9026.38768335   -6.8710   0.0015   -4.3662   0.0032    0.0609   
9026.50468897   -6.8710   0.0015   -4.3731   0.0031    0.0664   
9027.38664056   -6.8360   0.0012   -4.3645   0.0022    0.0352  
9028.40158054   -6.8129   0.0012   -4.3650   0.0022    0.0120  
9028.49611091   -6.8234   0.0014   -4.3630   0.0028    0.0121  
9029.39434628   -6.8836   0.0013   -4.3695   0.0025    0.0781  
9037.38815359   -6.8402   0.0016   -4.3701   0.0033    0.0339  
9037.50453450   -6.8479   0.0026   -4.3887   0.0071    0.0379  
9038.38668478   -6.8987   0.0019   -4.3281   0.0039    0.0860  
9038.52708029   -6.8918   0.0025   -4.3599   0.0072    0.0798  
9039.38863040   -6.8411   0.0013   -4.3842   0.0025    0.0225  
9039.51469822   -6.8335   0.0021   -4.3750   0.0052    0.0258  
9040.37477881   -6.8136   0.0014   -4.3773   0.0028    0.0050  
9040.47274672   -6.8129   0.0024   -4.3680   0.0062    0.0195  
9050.37744444   -6.8017   0.0017   -4.3496   0.0033    0.0036  
9051.39733395   -6.8496   0.0013   -4.3434   0.0023    0.0736  
9054.37401342   -6.8102   0.0017   -4.3593   0.0037    0.0001  
9058.40701370   -6.8006   0.0023   -4.3720   0.0056    0.0117  
9059.37938790   -6.8123   0.0017   -4.3399   0.0029    0.0161  
9068.36923554   -6.8414   0.0015   -4.3244   0.0024    0.0299  
9070.37216797   -6.8657   0.0013   -4.3772   0.0025    0.0511  
9071.38883149   -6.8280   0.0015   -4.3821   0.0034    0.0282  
9075.37245446   -6.8105   0.0012   -4.3551   0.0021    0.0198  
9076.36724852   -6.8042   0.0015   -4.3246   0.0030   -0.0004  
9077.36882563   -6.8523   0.0013   -4.3138   0.0022    0.0600  
9078.36645711   -6.8714   0.0014   -4.3125   0.0028    0.0657  
9079.36222621   -6.8478   0.0023   -4.3685   0.0059    0.0469  
9091.35641808   -6.8731   0.0020   -4.3801   0.0055    0.0456  
9092.35503638   -6.8143   0.0027   -4.4001   0.0082    0.0040  


==> electronic_material/tableE2.txt <==
JD-2450000   RV[km/s]  sigma_RV[km/s] logR_HK sigma_logRHK BIS[km/s] 
9245.71820728   -6.8289   0.0016   -4.3773   0.0034    0.0159 
9246.75235034   -6.8230   0.0016   -4.3667   0.0033    0.0208 
9247.80531298   -6.8745   0.0012   -4.3688   0.0023    0.0672 
9258.72515565   -6.8327   0.0015   -4.3703   0.0031    0.0075 
9276.70613765   -6.8044   0.0012   -4.3845   0.0024    0.0042 
9288.63117172   -6.8279   0.0010   -4.3590   0.0018    0.0244 
9289.62913153   -6.8173   0.0011   -4.3547   0.0019    0.0280 
9297.53293888   -6.8252   0.0017   -4.3708   0.0037    0.0332 
9298.67051675   -6.8083   0.0015   -4.3560   0.0029    0.0181 
9304.55013936   -6.8352   0.0027   -4.3583   0.0067    0.0272 
9305.55635483   -6.8336   0.0020   -4.3813   0.0043    0.0145 
9305.56656304   -6.8325   0.0030   -4.3726   0.0073    0.0066 
9307.57306441   -6.8141   0.0010   -4.3444   0.0017    0.0092 
9315.56461272   -6.8404   0.0011   -4.3611   0.0020    0.0468 
9322.42066058   -6.8428   0.0014   -4.3685   0.0030    0.0518 
9322.71609101   -6.8208   0.0033   -4.3364   0.0098    0.0300 
9323.41920484   -6.8046   0.0019   -4.3668   0.0042   -0.0030 
9323.54739509   -6.8123   0.0020   -4.3716   0.0046   -0.0037 
9324.38355936   -6.8294   0.0018   -4.3548   0.0039    0.0439 
9324.43312945   -6.8304   0.0022   -4.3662   0.0050    0.0374 
9324.47732934   -6.8319   0.0022   -4.3420   0.0050    0.0309 
9324.52385554   -6.8300   0.0022   -4.3605   0.0053    0.0336 
9324.56852995   -6.8310   0.0023   -4.3544   0.0053    0.0344 
9324.61286873   -6.8312   0.0016   -4.3519   0.0034    0.0351 
9324.65635104   -6.8310   0.0015   -4.3464   0.0029    0.0295 
9324.70296982   -6.8292   0.0023   -4.3290   0.0054    0.0318 
9325.40108234   -6.8165   0.0013   -4.3506   0.0024    0.0101 
9325.53454990   -6.8177   0.0012   -4.3523   0.0022    0.0147 
9326.36722874   -6.8696   0.0012   -4.3543   0.0022    0.0763 
9326.40955361   -6.8722   0.0011   -4.3535   0.0021    0.0743 
9326.45132294   -6.8718   0.0010   -4.3532   0.0018    0.0801 
9326.49485147   -6.8730   0.0012   -4.3552   0.0023    0.0804 
9326.53833370   -6.8716   0.0012   -4.3565   0.0021    0.0785 
9326.60411837   -6.8717   0.0012   -4.3575   0.0022    0.0805 
9326.64815613   -6.8717   0.0011   -4.3612   0.0019    0.0742 
9327.42357917   -6.8559   0.0010   -4.3484   0.0018    0.0411 
9327.55162999   -6.8476   0.0010   -4.3444   0.0018    0.0306 
9328.47268336   -6.8229   0.0022   -4.3551   0.0053   -0.0092 
9328.65304685   -6.8333   0.0053   -4.3556   0.0181   -0.0054 
9330.49354193   -6.8679   0.0012   -4.3614   0.0022    0.0733 
9330.63536494   -6.8669   0.0016   -4.3577   0.0033    0.0654 
9332.54051802   -6.8193   0.0010   -4.3569   0.0017    0.0113 
9332.66888067   -6.8300   0.0018   -4.3477   0.0033    0.0084 
9336.61763016   -6.8406   0.0015   -4.3646   0.0031    0.0267 
9338.43760288   -6.8476   0.0011   -4.3291   0.0020    0.0495 
9338.52325852   -6.8537   0.0015   -4.3464   0.0030    0.0514 
9342.47056341   -6.8392   0.0017   -4.3420   0.0029    0.0168 
9342.60351957   -6.8318   0.0028   -4.3332   0.0059    0.0193 
9343.48228209   -6.8341   0.0019   -4.3467   0.0036    0.0209 
9343.61577051   -6.8386   0.0033   -4.3407   0.0073    0.0298 
9344.52135958   -6.8802   0.0018   -4.3358   0.0030    0.0554 
9344.65394516   -6.8731   0.0026   -4.3459   0.0057    0.0372 
9345.42856827   -6.8570   0.0021   -4.3486   0.0040    0.0347 
9345.58234475   -6.8586   0.0020   -4.3369   0.0037    0.0233 
9346.40817978   -6.8236   0.0018   -4.3406   0.0033    0.0080 
9346.45210101   -6.8256   0.0015   -4.3494   0.0027    0.0131 
9346.52170370   -6.8243   0.0017   -4.3483   0.0031    0.0000 
9346.61142104   -6.8224   0.0025   -4.3638   0.0068    0.0091 
9346.64270406   -6.8301   0.0030   -4.3455   0.0087    0.0086 
9346.69584931   -6.8331   0.0040   -4.3310   0.0117    0.0061 
9359.40602561   -6.8412   0.0037   -4.3681   0.0108    0.0493 
9360.45664208   -6.8142   0.0013   -4.3472   0.0026    0.0157 
9360.57386843   -6.8168   0.0020   -4.3255   0.0038    0.0051 
9361.39599194   -6.8534   0.0013   -4.3316   0.0022    0.0523 
9362.45681500   -6.8700   0.0021   -4.3457   0.0045    0.0381 
9362.57358987   -6.8597   0.0013   -4.3401   0.0025    0.0319 
9363.42179882   -6.8388   0.0011   -4.3549   0.0019    0.0379 
9363.56161612   -6.8389   0.0014   -4.3580   0.0028    0.0362 
9364.42230071   -6.8222   0.0014   -4.3580   0.0026    0.0231 
9364.55892371   -6.8192   0.0017   -4.3530   0.0038    0.0166 
9365.54275951   -6.8593   0.0015   -4.3560   0.0030    0.0767 
9366.45758326   -6.8418   0.0012   -4.3744   0.0024    0.0490 
9366.56998321   -6.8314   0.0016   -4.3723   0.0035    0.0444 
9367.45813011   -6.8311   0.0011   -4.3736   0.0021    0.0158 
9377.43036413   -6.8352   0.0011   -4.3547   0.0020    0.0388 
9379.40317741   -6.8646   0.0012   -4.3651   0.0023    0.0484 
9380.44381032   -6.8579   0.0018   -4.3564   0.0040    0.0347 
9388.45962108   -6.8762   0.0011   -4.3763   0.0020    0.0416 
9390.47008063   -6.7849   0.0013   -4.3364   0.0023   -0.0165 
9413.46189904   -6.8357   0.0038   -4.3483   0.0094    0.0475 
9417.42186840   -6.8239   0.0010   -4.3543   0.0019    0.0229 
9418.44355285   -6.8462   0.0042   -4.3708   0.0134    0.0252 
9428.43009929   -6.8446   0.0021   -4.3450   0.0050    0.0409 
9430.41405431   -6.8207   0.0018   -4.3389   0.0040    0.0136 
9431.40611978   -6.8592   0.0036   -4.3230   0.0099    0.0317 
9443.37940582   -6.8428   0.0027   -4.3659   0.0074    0.0440 
9445.36272734   -6.7887   0.0015   -4.3678   0.0032   -0.0049 
9446.37889092   -6.8744   0.0016   -4.3618   0.0037    0.0816 
9447.39404862   -6.8444   0.0019   -4.3696   0.0048    0.0091 
9448.38183570   -6.8347   0.0013   -4.3624   0.0027    0.0240 


==> electronic_material/tableE3.txt <==
JD-2450000  RV[m/s]  sigma_RV[m/s]
9014.835956239     -24.7     7.2   
9016.809708646     -24.7     6.8   
9021.801696615     -38.2     6.5   
9022.801223677     -25.3     5.3   
9255.144664628      50.9    11.3   
9256.160684256      -6.5    10.5   
9257.103522918     -40.9     7.3   
9261.168549077     -52.4     9.6   
9322.949459804     -51.6     7.1   
9331.867578560     -38.4    11.0   
9362.909338106      93.0    13.9   
9363.866398826     145.3     9.0   
9368.917426278     107.0     8.6   
9369.863219064     123.6    11.8   
9371.816766591      93.7     8.1   
9376.921081772     -39.3     9.8   
9379.854432749     -16.6     8.5   
9380.852652085     -68.0    14.7   
9591.139044181     -35.5    14.0   
9592.159119182      -2.9    10.8   
9605.085212320      -0.7     7.1   
9606.087809338     -38.4     8.6   

